Exploring Instance Generation for Automated Planning

Many of the core disciplines of artificial intelligence have sets of standard benchmark problems well known and widely used by the community when developing new algorithms. Constraint programming and automated planning are examples of these areas, where the behaviour of a new algorithm is measured by how it performs on these instances. Typically the efficiency of each solving method varies not only between problems, but also between instances of the same problem. Therefore, having a diverse set of instances is crucial to be able to effectively evaluate a new solving method. Current methods for automatic generation of instances for Constraint Programming problems start with a declarative model and search for instances with some desired attributes, such as hardness or size. We first explore the difficulties of adapting this approach to generate instances starting from problem specifications written in PDDL, the de-facto standard language of the automated planning community. We then propose a new approach where the whole planning problem description is modelled using Essence, an abstract modelling language that allows expressing high-level structures without committing to a particular low level representation in PDDL.

==> conn.txt <==
Connectivity in PDDL

We would ideally like a generic way to express connectivity.
This is not possible in a first order logic, or a language that only allows first order logic formulas to be expressed.

The problem is that a fixed FOL formula can only "see" a fixed neighbourhood, depending on the formula.
However for general connectivity-type properties one needs to deal with the structure globally, not bounded by a fixed horizon.

If we know that structures are of bounded size (for instance all graphs have at most 10 vertices) then it is possible to express connectivity using a fixed size formula, by a disjunction of formulas like "there is a path of length at most 1", "at most 2", "at most 4", "at most 8", "at most 16", joined together in a reasonable way.


$ n by n grid
$ letting squareGrid(E,n) be predicate {
given n : int(1..)
letting vertices be domain int(0..n*n-1)
find E : relation of (vertices * vertices)
such that
forAll u,v : vertices .
  E(u,v) <-> (
   ((u/n = v/n) /\ (|u-v| = 1)) $ same row
\/ ((u%n = v%n) /\ (|u - v| = n))) $ same column
$ }

$ squareGrid(E,n) = Grid(E,n,n)

$ m rows, n columns, m by n grid
$ Grid(E,m,n)
given m : int(1..)
given n : int(1..)
letting vertices be domain int(0..m*n-1)
find E : relation of (vertices * vertices)
such that
forAll u,v : vertices .
  E(u,v) <-> (
   ((u/n = v/n) /\ (|u-v| = 1)) $ same row
\/ ((u%m = v%m) /\ (|u - v| = n))) $ same column

$ solution: m  = 2, n = 3
letting E be relation((0, 1), (1, 0), (1, 2), (2, 1), (3, 4), (4, 3), (4, 5), (5, 4))


$ directed tree
$ directedTree(parent,n)
given n : int(1..)
letting vertices be domain int(1..n)
find parent : function (total) vertices --> vertices
such that
parent(1) = 1


$ floor-tile style grid -- needs work!!!
$ n by n grid
$ letting tileGrid(E,n) be predicate {
$ }

